Attention in SRAM on Tenstorrent Grayskull

When implementations of the Transformer's self-attention layer utilize SRAM instead of DRAM, they can achieve significant speedups. The Tenstorrent Grayskull architecture provides a large SRAM, distributed across a grid of cores. This work presents a fused kernel for Grayskull, that exclusively utilizes its large SRAM by combining matrix multiplication, attention score scaling and Softmax operations. Additionally, a dedicated Softmax kernel utilizing the SRAM and a CPU implementation serving as a baseline are presented. The Softmax operation consumes most of the runtime in the computation of attention weights from queries and keys on Grayskull. The speedup of the dedicated Softmax kernel compared to the CPU implementation is up to $10 \times$, and the Softmax implementation inside the fused kernel is approximately $1.8 \times$ faster than the dedicated Softmax kernel. The time and memory complexity of all implementations is quadratic in sequence length. Currently, the Grayskull e150 is approximately $30 \times$ cheaper for the general public than an Nvidia H100 PCIe (a state-of-the-art GPU) and offers approximately $1.5 \times$ more SRAM.

==> data/cpu.csv <==
length, cache, recompute
1024, 1.24023438, 9.28710938
2048, 1.06933594, 8.45214844
4096, 0.95458984, 8.31298828
8192, 0.90576172, 8.12622070
16384, 0.88439941, 8.06396484
32768, 0.85906982, 8.03375244
65536, 0.86730957, 8.06762695
131072, 0.89187622, 8.08929443
262144, 0.88325500, 7.93109894
524288, 0.88499069, 7.97164917
1048576, 0.88428497, 7.96220779
2097152, 0.99174023, 7.98916340
4194304, 1.15008831, 8.02562714
8388608, 1.23820305, 8.02719474
16777216, 1.27435923, 8.00690234
33554432, 1.28938973, 8.01217079


==> data/grayskull/fused.csv <==
dimension, matrix_multiply, attention_scaling, reduce_max, reduce_max_other_cores, subtract_max, exponentiate, reduce_sum, reduce_sum_other_cores, normalize
4096, 145.84, 20.18, 13.16, 40.18, 14.77, 539.14, 25.66, 51.21, 372.82
2048, 50.62, 5.23, 3.37, 24.48, 3.51, 126.64, 6.46, 26.54, 69.32
1024, 20.31, 1.51, 0.905, 12.79, 0.656, 33.72, 1.66, 13.64, 1.07


==> data/grayskull/softmax_cores.csv <==
dimension, total, kernel
2, 1.311607558, 1.15
4, 0.450101302, 0.339166
8, 0.269615317, 0.174042


==> data/grayskull/softmax_distribution.csv <==
core_row, load1,max1, subtract1, exponentiate1, sum1, normalize1, load2, max2, subtract2, exponentiate2, sum2, normalize2, load3, max3, subtract3, exponentiate3, sum3, normalize3
1, 0.34118, 0.01332, 0.01438, 0.5299, 0.02665, 4.680, 0.07749, 0.01335, 0.01438, 0.52975, 0.02665, 0.06854, 0.06486, 0.01329, 0.01437, 0.52985, 0.02665, 0.0468
5, 0.34505, 0.01332, 0.0144, 0.52955, 0.02666, 2.750, 0.09836, 0.01331, 0.01441, 0.52956, 0.02665, 0.13929, 0, 0, 0, 0, 0, 0
9, 0.34645, 0.01333, 0.01438, 0.52973, 0.02666, 0.13872, 0.0736, 0.0133, 0.01442, 0.52976, 0.02666, 0.46743, 0, 0, 0, 0, 0, 0

